Seeking in Space: Benchmarking Purposeful Active Exploration of Vision-Language Models for Spatial Reasoning

Humans explore unfamiliar spaces with purpose, deciding where to look until they have gathered the evidence a spatial question requires. However, can vision-language models (VLMs), which reason increasingly well over curated images and videos, also seek in space when the evidence is not handed to them? We present ActSpace-Bench, a benchmark of 994 questions across 234 exploration episodes in 72 real-scanned indoor scenes, where a model starts from a single view, navigates real captured frames, and must gather evidence before answering. To assess whether such exploration is purposeful, we introduce a controlled evaluation protocol that fixes each model as the reasoner and compares its own exploration against a same-budget random walk and an oracle route, separating evidence seeking from spatial reasoning. Every question is verified to require exploration and answered from 3D annotations, masked-evidence questions test whether models know when to abstain, and over 95% of sampled questions are confirmed correct by human verification. Evaluations of 23 proprietary, open-weight, and spatially specialized VLMs reveal that the strongest models do seek evidence with purpose but lose much of it to limited memory, whereas weaker and specialized models explore no better than a random walk or fail to reason over the evidence they are given, pointing to memory and evidence-grounded reasoning as the next targets for active spatial intelligence.

==> logos/LICENSE-lobe-icons.txt <==
MIT License

Copyright (c) 2023 LobeHub

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.


==> logos/SOURCES.txt <==
Logo sources
- claude, openai, qwen, gemma, sensenova: LobeHub lobe-icons (github.com/lobehub/lobe-icons, MIT license for the icon package; marks belong to their owners)
- internvl: InternLM / Intern-series icon from lobe-icons (InternVL is from the same Shanghai AI Lab / OpenGVLab Intern family; no standalone InternVL icon was reachable)
- vst: ByteDance icon from lobe-icons (VST is by HKU & ByteDance Seed; no project logo exists in github.com/Yangr116/VST)
- cambrian: figs/tesseract.png from github.com/cambrian-mllm/cambrian-s (the project's own README icon)
Each icon is provided as vector .pdf (preferred by \mlogo) and transparent .png, except cambrian (png only).
- robobrain, llava, glm, cosmos, kimi (added 2026-11-15): LobeHub lobe-icons, npm @lobehub/icons-static-svg@1.102.0
  robobrain = BAAI icon (RoboBrain 2.0 is by BAAI); llava = LLaVA icon; glm = Zhipu icon (GLM-4.6V is by Zhipu AI / Z.ai);
  cosmos = NVIDIA icon (Cosmos-Reason1 is by NVIDIA); kimi = Kimi icon (Moonshot AI). currentColor rendered as black.

